Video-rate dual-modal forward-viewing photoacoustic and fluorescence endo-microscopy through a multimode fibre

Multimode fibres are becoming increasingly attractive in optical endoscopy as they promise to enable unparalleled miniaturisation, spatial resolution and cost as compared to conventional fibre bundle-based counterpart. However, achieving high-speed imaging through a multimode fibre (MMF) based on wavefront shaping has been challenging due to the use of liquid crystal spatial light modulators with low frame rates. In this work, we report the development of a video-rate dual-modal forward-viewing photoacoustic (PA) and fluorescence endo-microscopy probe based on a MMF and a high-speed digital micromirror device (DMD). Light transmission characteristics through the fibre were characterised with a real-valued intensity transmission matrix algorithm, and subsequently, optimal binary patterns were calculated to focus light through the fibre with wavefront shaping. Raster-scanning of a tightly focused beam (1.5 {\mu}m diameter) at the distal end of the fibre was performed for imaging. With the DMD running at 10 kHz, the PA imaging speed and spatial resolution of were controlled by varying the scanning step size, ranging from 1 to 25 frames per second (fps) and from 1.7 to 3 {\mu}m, respectively, over a field-of-view of 50 {\mu}m x 50 {\mu}m. High-resolution PA images of carbon fibres, and mouse red blood cells were acquired through a MMF with high image fidelity at unprecedented speed with MMF-based PA endoscope. The capability of dual-modal PA and fluorescence imaging was demonstrated by imaging phantoms comparing carbon fibres and fluorescent microspheres. We anticipate that with further miniaturisation of the ultrasound detector, this probe could be integrated into a medical needle to guide minimally invasive procedures in several clinical contexts including tumour biopsy and nerve blocks.

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
